Extracting O*NET Features from the NLx Corpus to Build Public Use Aggregate Labor Market Data

Data from online job postings are difficult to access and are not built in a standard or transparent manner. Data included in the standard taxonomy and occupational information database (O*NET) are updated infrequently and based on small survey samples. We adopt O*NET as a framework for building natural language processing tools that extract structured information from job postings. We publish the Job Ad Analysis Toolkit (JAAT), a collection of open-source tools built for this purpose, and demonstrate its reliability and accuracy in out-of-sample and LLM-as-a-Judge testing. We extract more than 10 billion data points from more than 155 million online job ads provided by the National Labor Exchange (NLx) Research Hub, including O*NET tasks, occupation codes, tools, and technologies, as well as wages, skills, industry, and more features. We describe the construction of a dataset of occupation, state, and industry level features aggregated by monthly active jobs from 2015 - 2025. We illustrate the potential for research and future uses in education and workforce development.

==> csvs/background.csv <==
feature,value,label
background,background,background
successfully complete a background,backgroundcheck,background
asked questions regarding any felony,criminal noask,background
criminal conviction,criminalbackground,background
maintaining a satisfactory criminal and credit record,criminalbackground,ongoing
drug,drug,drug
no drug or alcohol related conviction,drugbackground,background
drug free workplace,drugfree,drug
pre employment drug,drugtest,drug
fair chance employer,Fair Chance Emp[loyer,Law
fair chance hiring,Fair Chance Employer,Law
Fair Chance Ordinance,Fair Chance Law,will_hire
Criminal history will not automatically disqualify,Fair Chance Law,Law
dwi convictions,no_dwi,no_dwi
not be obligated to disclose sealed or expunged records of conviction,nobackgroundcriminal,nobackground
Applicants with a felony conviction or pending/unresolved court cases may not qualify for licenses in all required states.,nohire_crime,will_not_hire
offer pre employment,preemployment,preemployment
screening,screening,screening
Second Chance Act,Second Chance Act,Law
recognizes the value in second chances,Second Chance Employer,will_hire
test,test,test
second chance,will_hire_formerly_incarcerated,will_hire

==> csvs/benefits.csv <==
Item,Label,Major Group Label
% discount,Discount,Additional_Compensation
401 (k) ,401K,Retirement
401(k) plan with acompany match,401K Match,Retirement
403 (b),403b,Retirement
529 college,collegesavingsplan,Saving
Accident and Disability Insurance ,Accident,Insurance
Adoption Assistance ,Family,Benefits
Annual equity,Equity,Additional_Compensation
arcade games,arcade,Amenity
based on performance,payforperformance,Incentives
basketball hoops,basketball,Amentiy
BBQ,BBQ,Amenity
benefit for public transportation,transit,Benefits
BENEFITS Health Insurance,Health,Insurance
Benefits Information,Benefits,Benefits
career coaches ,Coaching,Education
catered breakfast,breakfasts,Amenity
catered lunches,lunches,Food
company match,matching contribution,Additional_Compensation
Company Vehicle,Auto,Amenity
competitive base pay ,MarketPay,Pay
comprehensive training ,Training,Education
Computer and Cell Phone ,Computer/Cell,Expenses
Continuing Education Programs ,Continuing Education,Education
deferred compensation,deferredcomp,Saving
dental and vision insurance,dental and Vision,Insurance
Dependent Care,FSA,Tax Shelter
Detention Pay,Special Pay,Additional_Compensation
differential is paid,pay_differential,Additional_Compensation
Disability and Life Insurance ,DisabilityLife,Insurance
Discounted tuition benefits ,Tuition Discount,Education
Employee Assistance Program (EAP)* ,EAP,Benefits
Employee Stock Ownership Plan,ESOP,Additional_Compensation
Employee Stock Purchase Plan (ESPP),ESPP,Additional_Compensation
equity plan,Equity,Compensation
FMLA,Disability,Unpaid Leave
Full-time and Part-time benefits ,Benefits,Benfits
Fun Fridays,Fun Fridays,Amenity
Group Auto Insurance,Auto,Insurance
Group Home Insurance,Home,Insurance
"health, dental, and vision",HealthFull,Health
Identity Theft Protection,Theft,Benfits
income protection,Income,Insurance
Legal Assistance,Assistance,Legal
Life Insurance,Life,Insurance
Medical and Dental Insurance ,HealthandDental,Insurance
military leave,Military Leave,Job Protected Leave
Onboarding Bonus,SignonBonus,Bonuses
opportunity for growth,Growth,Career
paid Dental,dental,Insurance
Paid Holidays,Holidays,Vacation
paid leave,PTO,Paid Leave
Paid parental leave ,parental leave,Job Protected Leave
pension,pension,Retirement
Pet Insurance,Pet,Insurance
ping pong,ping pong,Amenity
prescription drug,Rx,Health
Relocation,Relocation,Expenses
retirement ,retirement ,Retirement 
retirement savings plan,retirement savings plan,Retirement
savings,savings,Saving
Series A stage startup,Startup,Startup
short/long term disability,Disability,Insurance
sick leave,sick leave,Vacation
soccer,soccer,Recreational
stocked micro kitchens,kitchen,Amenity
student loan repayment,college loan repayment,Education
tax benefit,tax benefit,Tax Shelter
tax-free benefit for public transportation or parking expenses,transit,Tax Shelter
Tuition Assistance ,Tuition Reimbursement,Education
Vacation,Vacation,Paid Leave
Vision and Life Insurance,Vision and Life,Insurance
wage will increase,progression_in_job,payprogression
wage will increase through training,training_progression,payprogression
Week Home,Time Off Benefit,Vacation
workplace culture,culture,Culture

==> csvs/education.csv <==
rule,Label,Description
qualifications high school,HS,High School or GED
high school degree ged ,HSGED,High School or GED
ged equivalent,GED,High School or GED
associates degree ,Associates,Associates
accredited college or university ,Bachelors,College or University
bachelors masters,Masters,Postgraduate
bachelors masters or phd,Doctorate,Doctorate

==> csvs/firefighter_tasks.csv <==
Count,Months in Top 10,Task
15611,116,Participate in firefighting efforts.
8226,117,Drive and operate fire fighting vehicles and equipment.
6619,84,Conduct wildland firefighting training.
4017,95,Clean and maintain fire stations and fire fighting equipment and apparatus.
2441,56,Work with or remove hazardous material.
2164,48,Rescue and evacuate injured persons.
2118,51,"Conduct fire, safety, and sanitation inspections."
1961,38,"Communicate fire details to superiors, subordinates, or interagency dispatch centers, using two-way radios."
1867,42,Develop training materials and conduct training sessions on fire protection.
1529,18,Interview and hire applicants.
1473,29,Assign duties to other staff and give instructions regarding work methods and routines.
1460,38,Operate safety equipment and use safe work habits.
1305,34,"Direct, and participate in, forest fire suppression."
995,26,Maintain knowledge of fire laws and fire prevention techniques and tactics.
905,23,Supervise activities of other forestry workers.


==> csvs/firefighter_tasks_onet.csv <==
Importance,Category,Task
93,Core,"Rescue survivors from burning buildings, accident sites, and water hazards."
91,Core,Dress with equipment such as fire-resistant clothing and breathing apparatus.
90,Core,"Assess fires and situations and report conditions to superiors to receive instructions, using two-way radios."
90,Core,"Move toward the source of a fire, using knowledge of types of fires, construction design, building materials, and physical layout of properties."
90,Core,"Respond to fire alarms and other calls for assistance, such as automobile and industrial accidents."
89,Core,"Create openings in buildings for ventilation or entrance, using axes, chisels, crowbars, electric saws, or core cutters."
88,Core,Drive and operate fire fighting vehicles and equipment.
88,Core,Inspect fire sites after flames have been extinguished to ensure that there is no further danger.
87,Core,"Position and climb ladders to gain access to upper levels of buildings, or to rescue individuals from burning structures."
87,Core,"Select and attach hose nozzles, depending on fire type, and direct streams of water or chemicals onto fires."
86,Core,Operate pumps connected to high-pressure hoses.
84,Core,"Maintain contact with fire dispatchers at all times to notify them of the need for additional firefighters and supplies, or to detail any difficulties encountered."
84,Core,Collaborate with other firefighters as a member of a firefighting crew.
83,Core,Patrol burned areas after fires to locate and eliminate hot spots that may restart fires.
83,Core,"Collaborate with police to respond to accidents, disasters, and arson investigation calls."


==> csvs/mgmtcodebook.csv <==
Variable,Citation
Recruiting Signals Achievement Oriented Culture,Banks et al. 2019
Recruiting Signals Creative Culture,
Recruiting Signals Development Early,
Recruiting Signals Development,
Recruiting Signals Inclusive Military,
Recruiting Signals Inclusiveness,
Recruiting Signals Corporate Social Responsibility,
Recruiting Signals Team Based Culture,
Recruiting Signals Values Based Culture,
Recruiting Signals Well Being,
Long Term Orientation Continuity,Brigham et al. 2014
Long Term Orientation Futurity,
Long Term Orientation Perseverance,
Time Horizon Words Long term,Brochet et al. 2015
Time Horizon Words Neutral,
Time Horizon Words Short,
Time Horizon Words Long,DesJardine & Bansal 2019
Time Horizon Words Short,
Training Feedback Satisfaction,Glerum et al. In Press
Training Feedback Utility,
CreativitySpeak,Haselhuhn et al 2022
Management Innovation Change,Heyden et al. 2018
Management Innovation Practices,
Management Innovation Processes,
Management Innovation Structures,
Celebrity Nonconformity,Hubbard et al. 2018
Digital Orientation All dimensions,Kindermann et al. 2020
Digital Orientation Architecture configuration,
Digital Orientation Capabilities,
Digital Orientation Digital ecosystem coordination,
Digital Orientation Digital technology scope,
TMT Attention Board of Directors,Levy 2005
TMT Attention Competitors,
TMT Attention Customers: Computer Ind.,
TMT Attention Customers: Customer,
TMT Attention Customers: Healthcare Ind.,
TMT Attention Customers: Semiconductor Ind.,
TMT Attention Dealers,
TMT Attention Employees,
TMT Attention For. Oper: Africa.,
TMT Attention For. Oper: Asia Pac.,
TMT Attention For. Oper: Europe,
TMT Attention For. Oper: Latin America,
TMT Attention For. Oper: Middle East,
TMT Attention For. Oper: North America,
TMT Attention For. Oper. and Mkts.,
TMT Attention Owners,
TMT Attention Strategic Partners,
TMT Attention Top Management,
Ambidexterity Exploitation,McKenny et al. 2018
Ambidexterity Exploration,
Entrepreneurial Orientation Autonomy,
Entrepreneurial Orientation Competitive Aggressiveness,
Entrepreneurial Orientation Inductive,
Entrepreneurial Orientation Innovativeness,
Entrepreneurial Orientation Proactiveness,
Entrepreneurial Orientation Risk Taking,
Market Orientation Competitor Orientation,
Market Orientation Customer Orientation,
Market Orientation Interfunctional Coordination,
Market Orientation Long Term Focus,
Market Orientation Profitability,
Economic Value Orientation,Moss et al. 2018
Social Value Orientation Environmental,
Social Value Orientation Social,
Task Environment Stakeholder,Olsen et al. 2016
CSR Employee,Pencle & Malaescu 2016
CSR Environment,
CSR Human Rights,
CSR Social and Community,
Entrepreneurial Orientation Autonomy,Short et al. 2010
Entrepreneurial Orientation Competitive Aggressiveness,
Entrepreneurial Orientation Inductive,
Entrepreneurial Orientation Innovativeness,
Entrepreneurial Orientation Proactiveness,
Entrepreneurial Orientation Risk Taking,
Sustainability Orientation Addition,Vaupel et al. 2022
Sustainability Orientation Environmental,
Sustainability Orientation Social,
Market Orientation Customer Orientation,Zachary et al. 2011
Market Orientation Competitor Orientation,
Market Orientation Interfunctional Coordination,
Market Orientation Long Term Focus,
Market Orientation Profitability,

==> csvs/mgmtcodebook1.csv <==
Variable, Citation
Recruiting Signals Achievement Oriented Culture,Banks et al. 2019
Recruiting Signals Creative Culture,
Recruiting Signals Development Early,
Recruiting Signals Development,
Recruiting Signals Inclusive Military,
Recruiting Signals Inclusiveness,
Recruiting Signals Corporate Social Responsibility,
Recruiting Signals Team Based Culture,
Recruiting Signals Values Based Culture,
Recruiting Signals Well Being,
Long Term Orientation Continuity,Brigham et al. 2014
Long Term Orientation Futurity,
Long Term Orientation Perseverance,
Time Horizon Words Long term,Brochet et al. 2015
Time Horizon Words Neutral,
Time Horizon Words Short,
Time Horizon Words Long,DesJardine & Bansal 2019
Time Horizon Words Short,
Training Feedback Satisfaction,Glerum et al. In Press
Training Feedback Utility,
CreativitySpeak,Haselhuhn et al 2022
Management Innovation Change,Heyden et al. 2018
Management Innovation Practices,
Management Innovation Processes,
Management Innovation Structures,
Celebrity Nonconformity,Hubbard et al. 2018
Digital Orientation All dimensions,Kindermann et al. 2020
Digital Orientation Architecture configuration,
Digital Orientation Capabilities,
Digital Orientation Digital ecosystem coordination,
Digital Orientation Digital technology scope,
TMT Attention Board of Directors,Levy 2005
TMT Attention Competitors,
TMT Attention Customers: Computer Ind.,
TMT Attention Customers: Customer,
TMT Attention Customers: Healthcare Ind.,
TMT Attention Customers: Semiconductor Ind.,
TMT Attention Dealers,
TMT Attention Employees,
TMT Attention For. Oper: Africa.,
TMT Attention For. Oper: Asia Pac.,
TMT Attention For. Oper: Europe,
TMT Attention For. Oper: Latin America,
TMT Attention For. Oper: Middle East,
TMT Attention For. Oper: North America,
TMT Attention For. Oper. and Mkts.,
TMT Attention Owners,
TMT Attention Strategic Partners,
TMT Attention Top Management,

==> csvs/mgmtcodebook2.csv <==
Variable, Citation
Ambidexterity Exploitation,McKenny et al. 2018
Ambidexterity Exploration,
Entrepreneurial Orientation Autonomy,
Entrepreneurial Orientation Competitive Aggressiveness,
Entrepreneurial Orientation Inductive,
Entrepreneurial Orientation Innovativeness,
Entrepreneurial Orientation Proactiveness,
Entrepreneurial Orientation Risk Taking,
Market Orientation Competitor Orientation,
Market Orientation Customer Orientation,
Market Orientation Interfunctional Coordination,
Market Orientation Long Term Focus,
Market Orientation Profitability,
Economic Value Orientation,Moss et al. 2018
Social Value Orientation Environmental,
Social Value Orientation Social,
Task Environment Stakeholder,Olsen et al. 2016
CSR Employee,Pencle & Malaescu 2016
CSR Environment,
CSR Human Rights,
CSR Social and Community,
Entrepreneurial Orientation Autonomy,Short et al. 2010
Entrepreneurial Orientation Competitive Aggressiveness,
Entrepreneurial Orientation Inductive,
Entrepreneurial Orientation Innovativeness,
Entrepreneurial Orientation Proactiveness,
Entrepreneurial Orientation Risk Taking,
Sustainability Orientation Addition,Vaupel et al. 2022
Sustainability Orientation Environmental,
Sustainability Orientation Social,
Market Orientation Customer Orientation,Zachary et al. 2011
Market Orientation Competitor Orientation,
Market Orientation Interfunctional Coordination,
Market Orientation Long Term Focus,
Market Orientation Profitability,

==> csvs/nlx_features.csv <==
feature,jobpercent
zipcode,97.19%
fedcontractor,98.69%
fein,62.11%
title,100.00%
city,91.86%
state,99.06%
requirements\_min\_education,7.11%
requirements\_experience,4.06%
requirements\_license,0.28%
requirements\_training,0.04%
application\_company,61.31%
classifications\_onet\_code,98.45%
parameters\_positions\_max,11.38%
parameters\_duration\_max,7.41%
parameters\_hours\_per\_week\_max,7.93%
parameters\_shift\_max,8.48%
parameters\_salary\_unit,8.68%
parameters\_salary\_min,4.62%
parameters\_salary\_max,4.15%
expired\_date,98.16%

==> csvs/shifts.csv <==
Phrase,Category,Specific Category
Activity Schedule,Activity schedule,
Friday schedule,Weekly Schedule,
daily schedule,Daily Schedule,
Flexibility as to the hours and schedule of work,Flexible Schedule,Flexible for Employer
Flexibility as to the hours,Flexible Hours,Flexible for Employer
flexible scheduling,Flexible Schedule,
schedule allows,Flexible Schedule,Flexible for Employee
Special shift,Specific Shifts,Flexible for Employer
40 hour,Predictable Hours,Full Time
holiday schedule,Holiday Shifts,
Hybrid Schedule,Hybrid Work Schedule,
3rd Shift,Night Shift,
night work,Night Shift ,
Regular Schedule,Predictable Schedule,
overtime,Overtime,
project schedule,Project Schedule,
rotating schedule,Rotational Schedule,
Retention Schedule for a minimum of three years,Salary Schedule,
Schedule,Schedule,
schedule appointments,Schedule Others,
schedule of appointments,Schedule others,Responsibility
Shift,Shift,
12 Hour Shift,Specific Shift,Long
Schedule Per Diem,Shift Pay,
Shift Day,Specific shift,Day
schedule including early morning,Specific Shift,First Shift
Schedule Type,Specific Shfit,
during a shift,Specific Shift,
end of the day shift,Specific Shift,Second Shift
2nd Shift,Specific Shift ,Second Shift
end of shift,Specific Shift ,
Entry Level Shift,Specific Shift ,Seniority based shifts
Overnight shift ,Specific Shift ,Third Shift
supervision of a shift,Supervise Shfits,
Shift Lead,Supervise Shifts,
temp to hire position,Temp to Hire,
Weekend Shift ,Weekend Shift,
weekly duties and schedule,Predictable Schedule,Weekly
shift pay,Shift Pay,Additional_Compensation
closed most holidays ,No Holidays,Scheduling 
